Action2video: Generating Videos of Human 3D Actions

We aim to tackle the interesting yet challenging problem of generating videos of diverse and natural human motions from prescribed action categories. The key issue lies in the ability to synthesize multiple distinct motion sequences that are realistic in their visual appearances. It is achieved in this paper by a two-step process that maintains internal 3D pose and shape representations, action2motion and motion2video. Action2motion stochastically generates plausible 3D pose sequences of a prescribed action category, which are processed and rendered by motion2video to form 2D videos. Specifically, the Lie algebraic theory is engaged in representing natural human motions following the physical law of human kinematics; a temporal variational auto-encoder (VAE) is developed that encourages diversity of output motions. Moreover, given an additional input image of a clothed human character, an entire pipeline is proposed to extract his/her 3D detailed shape, and to render in videos the plausible motions from different views. This is realized by improving existing methods to extract 3D human shapes and textures from single 2D images, rigging, animating, and rendering to form 2D videos of human motions. It also necessitates the curation and reannotation of 3D human motion datasets for training purpose. Thorough empirical experiments including ablation study, qualitative and quantitative evaluations manifest the applicability of our approach, and demonstrate its competitiveness in addressing related tasks, where components of our approach are compared favorably to the state-of-the-arts.

==> Action2Video(IJCV) (Revision)/readme.txt <==
%---29Apr21:
*demo video
    **3:56min:We develop a framework which animates single images with provided 3D motions -> 3D shapes are reconstructed from single images by a variant of our motion2video step, which are then rigged and animated with prescribed 3D motions
    **3:59:under the input single image, add a footnote of "input image". This also applies to other single input images
    **4:27:at the footnote, append the following sentence: images generated by Liquid Warping GAN are kept to their original size of xxx by xxx
    **6:18:the two vertical lines: are they intentionally there? or maybe better to remove them
    **6:32:under "Ours", add the 2nd line with the following text "(i.e. action2motion + motion2video)" 
*main text: I have made some edits - may need to re-build the pdf file on your side

%---25Apr21:
*main text
    **the changes of inpainting -> outpainting, should all be highlighted in blue. (fixed)
    **Fig.7: some images are not shown here: how about create a separate supplementary pdf file, where the images not shown here could be placed there? (fixed)
        ***update the texts in the pdf figure file to the following: (fixed)
            ****(a) images from the BUFF dataset
            ****(b) images from the People Snapshot dataset
            ****(c) (only for the left two images): internet images 
            ****(d) (only the 3rd image): CG image
            ****(e) (only the 4th image): in-house image
    **Fig.16: 
        ***separate the two examples by a horizontal line (or box-shape backgrounds with distinct colors)(fixed)
        ***Be consistent: use PIFuHD instead of PIFUHD in the figure(fixed)
    **Tables 6: to obtain these number, how the mechanical turks are carried out and how many turkers are used? It is a good time to give a detailed account here in the main text. (fixed)
    **Comparison with~\cite{huang2020arch}: To-be-determined -- is it yet to be completed? (fixed)

%---24Apr21:
*Supplementary video ppt (demo_video_v3.pptx): 
    **pp.21, 23, 26: specify where the motions are from (i.e. they are not generated by our action2motion) as footnotes, so that they are not to be confused with the rest motions generated from our action2motion(fixed)
    **pp.29-31: state in footnote that the motions are generated by our action2motion(fixed)
    **pp.36:please check: (1) a man's motion is mixed with a lady's images; (2) in the initial images, the man's arms are mostly hidden inside his torso - the human shape is wrong(fixed)
    **pp.41:the bottom row is to showcase the diverse motion types our approach can work with, where sit-down appears twice. Maybe change one of them to a different action(fixed)
*Supplementary video: pls check and verify it can play by the main-stream video players (e.g. Microsoft window's built-in video player)

*Rebuttal file
    **overall: when presenting the revised text in the revised manuscript, show in blue color. The best is to make the \revision marker also work in the rebuttal tex file (fixed)
    **Child image: which is the "Child image" mentioned in the response to the editor? (fixed)
    **comment 1.2: the computation set-up is left incomplete. Please fill up (fixed)
    **comment 1.3, 1.4, & 1.5: please copy the related texts there. To be consistent, they could be in blue color (fixed)
    **comment 3.1: when sharing an external url, please ensure there is no risk of disclosing the authors' identity. (fixed)

%---4Dec20:
*In the main text, compare with the video generated by existing state-of-the-art methods [*], similar to what we do in the supplementary (fixed)

[*]Unsupervised Keypoint Learning for Guiding Class-Conditional Video Prediction (NIPS 2019)

%---1Dec20:
*click - change font size to smaller ones such as footnotesize (fixed)
*In supplementary video, compare with the video generated by existing state-of-the-art methods, e.g. [*].  (fixed)

[*]Unsupervised Keypoint Learning for Guiding Class-Conditional Video Prediction (NIPS 2019)

%---30Nov20:
*Fig.7: please share the Figure? Also, please swap (c) and (d) (fixed)
*Fig.8: 1st row: Besides color, could use a special symbol (such as *) to denote each row case, and to establish correspondence with its item in the 1st row? (fixed)
*Fig.9 & Fig.13 & 14: similar to fig.8 (fixed)
*Fig.8,9,13,14, 12, 15: similar to Shuang's paper, display the text of "click->" in the figures (fixed)
*Why the paper you presented last Friday is not reviewed? and what about other ECCV20/CVPR20 & IJCV recent-year papers? (fixed)

%---28Nov20:
*when reviewing the datasets in the experimental section, also present & introduce the input images considered throughout the experiments (fixed)

%---26Nov20:
*Table 1, 2, 4: 
    **what are the meanings for bold face & underscored methods? (fixed)
    **and sometimes there are underscores, sometimes there are not. Why? (fixed)
    **any reason that some of our methods have no results for NTU-RGBD dataset? (fixed)
*Fig. 1, 5, 7, 8, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20: could animate the motions in these figures as supported by the recent pdf versions (fixed)


%---24Nov20:
*Fig.6:
    **red arrows are used in (c), could also use in (b)? (fixed)
    **PIFU results are skewed, could rescale them properly? (fixed)
*Fig.7:for each of the comparison methods, provide in the figure the year and publication venue, e.g. CVPR'20(fixed)
*eq.(15): 
    **empirical values of lambda_j and lambda_r in implementation detail (fixed)
    **L_reg is mentioned, but not defined (fixed)
*all figures: Could share the figure files? Esp. Fig.7, 15, 16(fixed)
*Animation and Rendering: we should discuss on how the Animation and Rendering are implemented here
*empirical evaluation: 
    **the motion2video is missing???
    **I have re-organized many parts, please follow to check and fill in the missing information, including datasets, evaluation metrics, implementation details, among others


%---12Nov20:
*Fig.5 & Fig.6: as discussed
* for the 3D characters, could try to extract one or several from real images? e.g. what about the following ones from google search:
    **casual man standing:
        -- https://www.yayimages.com/713281/casual-male-in-standing-pose.html
        -- https://www.pixtastock.com/photo/36876017
    *yoga standing
     -- https://www.elpasobackclinic.com/yoga-standing-poses/
*rendering is not discussed in sec.4.2:e.g.
    *how the camera is placed, how far it is from the 3d character, with which height, and at which angle? Does the camera move? I assume there could be a typical strategy for photographers to follow, we may follow the same way in our setting (fixed)

%---8Nov20:
* empirical experiments: compare with [*] on the wake-up process, may pay special attention on novel views (which we should perform better). 

[*]: Photo wake-up: 3d character animation from a single photo, CVPR'19

%---1Nov20:
*"With our Lie algebraic representation, motion of 3D joints could be decomposed into three parts: skeleton anatomical information, motion trajectories, and bone lengths": Note this is the result of using only SO(3) and the product space; ideally one may consider SE(3) and the product space, where the three aforementioned items are addressed together. In other words, the Lie algebraic representation considered here is mathematically not a proper one
*Fig.4: update the captions of the sub-figures to the following a) plain, b) w/ Lie, c) GLMI-M, d) GLMI-R (fixed)

%---22Oct20:
* related work (fixed)
* complete empty sections
%---16Oct20:
*sec.4.1.6:teacher forcing, curriculum learning: provide proper references(fixed)
*sec.4.2: several issues need to be fixed
  ** references are needed in many places, e.g. when we discuss rigging and linear blend skinning (fixed)
  ** several places need detailed description, in e.g. Sec.4.2.1, what are the important improvements that result in better results of Fig.6 (Fixed)
  ** improve the language. rewrite the text in this section (Sec.4.2); do not use casual writing style, instead, write professionally (Fixed)
*sec.5.1 is empty?? need to complete

%---15Oct20:
*A number of texts need to be completed, including Sec. 4.2, 4.2.3, 5.1, 5.2 (Fixed)
*Eq.(11), De(.): in the function De(), what is the meaning of the dot? (fixed)
* when we introduce parameters, such as \lambda_{kl} and $\lambda_{align} etc. in Page 10, their values set in our empirical studies are to be recorded in text (Empirical Experiments), possibly in a dedicated paragraph or section. It is mentioned in Sec.4.1.6 that \lambda_{kl} value is progressively increased during training - describe this strategy in details (Fixed)
*does Eq.(13) has to do with Eq.(12)? and if so, what is its corresponding loss in Eq.(12)? (Fixed)


%---12Oct20:
many Figures in the long version are to be improved, esp. Fig.1 & 5, the two important figures. Others such as Fig. 6/7/9/12-16 could also be improved upon. (Fixed)


%---19Sep20:
* in generating motion videos, do we have several baseline methods to compare with? They could be extension of the previous action2motion baselines
* Fig 1 & 2: the first 1 or 2 figures are important. Ideally, we would like to
   ** show the best results (generated images) in Fig.1, (Fixed)
   ** provide a well-designed summary diagram of the proposed pipeline in Fig.2 (i.e. current Fig. 1) (Fixed)
* include the most recent results. Very few of the citations (esp. in literature review) are published at year 2020. Is it because of a lack of reference of the most recent efforts?(fixed)
* related work: technically, should we have a section reviewing related efforts in VAE and temporal VAE, and highlight our technical contributions here?(fixed)
* the presentation of the proposed pipeline needs to be changed (let's have a chat on this)(Fixed)

%---18Sep20:
* construct multiple distinct scenarios (both indoors and outdoors), and multiple 3D human shapes (e.g. man & woman, adult & child, in our work they are obtained from single input images) in Unity; for each scenario, multiple action types could be carried out to generate their videos
* Note for the same scene (including foreground character, lights, all background objects), the camera could be adjusted to fly around and have very different views of the 3D character
* the Action type of sit down requires human-object-interaction; easier ones could be walk/jog/run/jump type actions; show different action types


==> readme.txt <==
%---29Apr21:
*demo video
    **3:56min:We develop a framework which animates single images with provided 3D motions -> 3D shapes are reconstructed from single images by a variant of our motion2video step, which are then rigged and animated with prescribed 3D motions
    **3:59:under the input single image, add a footnote of "input image". This also applies to other single input images
    **4:27:at the footnote, append the following sentence: images generated by Liquid Warping GAN are kept to their original size of xxx by xxx
    **6:18:the two vertical lines: are they intentionally there? or maybe better to remove them
    **6:32:under "Ours", add the 2nd line with the following text "(i.e. action2motion + motion2video)" 
*main text: I have made some edits - may need to re-build the pdf file on your side

%---25Apr21:
*main text
    **the changes of inpainting -> outpainting, should all be highlighted in blue. (fixed)
    **Fig.7: some images are not shown here: how about create a separate supplementary pdf file, where the images not shown here could be placed there? (fixed)
        ***update the texts in the pdf figure file to the following: (fixed)
            ****(a) images from the BUFF dataset
            ****(b) images from the People Snapshot dataset
            ****(c) (only for the left two images): internet images 
            ****(d) (only the 3rd image): CG image
            ****(e) (only the 4th image): in-house image
    **Fig.16: 
        ***separate the two examples by a horizontal line (or box-shape backgrounds with distinct colors)(fixed)
        ***Be consistent: use PIFuHD instead of PIFUHD in the figure(fixed)
    **Tables 6: to obtain these number, how the mechanical turks are carried out and how many turkers are used? It is a good time to give a detailed account here in the main text. (fixed)
    **Comparison with~\cite{huang2020arch}: To-be-determined -- is it yet to be completed? (fixed)

%---24Apr21:
*Supplementary video ppt (demo_video_v3.pptx): 
    **pp.21, 23, 26: specify where the motions are from (i.e. they are not generated by our action2motion) as footnotes, so that they are not to be confused with the rest motions generated from our action2motion(fixed)
    **pp.29-31: state in footnote that the motions are generated by our action2motion(fixed)
    **pp.36:please check: (1) a man's motion is mixed with a lady's images; (2) in the initial images, the man's arms are mostly hidden inside his torso - the human shape is wrong(fixed)
    **pp.41:the bottom row is to showcase the diverse motion types our approach can work with, where sit-down appears twice. Maybe change one of them to a different action(fixed)
*Supplementary video: pls check and verify it can play by the main-stream video players (e.g. Microsoft window's built-in video player)

*Rebuttal file
    **overall: when presenting the revised text in the revised manuscript, show in blue color. The best is to make the \revision marker also work in the rebuttal tex file (fixed)
    **Child image: which is the "Child image" mentioned in the response to the editor? (fixed)
    **comment 1.2: the computation set-up is left incomplete. Please fill up (fixed)
    **comment 1.3, 1.4, & 1.5: please copy the related texts there. To be consistent, they could be in blue color (fixed)
    **comment 3.1: when sharing an external url, please ensure there is no risk of disclosing the authors' identity. (fixed)

%---4Dec20:
*In the main text, compare with the video generated by existing state-of-the-art methods [*], similar to what we do in the supplementary (fixed)

[*]Unsupervised Keypoint Learning for Guiding Class-Conditional Video Prediction (NIPS 2019)

%---1Dec20:
*click - change font size to smaller ones such as footnotesize (fixed)
*In supplementary video, compare with the video generated by existing state-of-the-art methods, e.g. [*].  (fixed)

[*]Unsupervised Keypoint Learning for Guiding Class-Conditional Video Prediction (NIPS 2019)

%---30Nov20:
*Fig.7: please share the Figure? Also, please swap (c) and (d) (fixed)
*Fig.8: 1st row: Besides color, could use a special symbol (such as *) to denote each row case, and to establish correspondence with its item in the 1st row? (fixed)
*Fig.9 & Fig.13 & 14: similar to fig.8 (fixed)
*Fig.8,9,13,14, 12, 15: similar to Shuang's paper, display the text of "click->" in the figures (fixed)
*Why the paper you presented last Friday is not reviewed? and what about other ECCV20/CVPR20 & IJCV recent-year papers? (fixed)

%---28Nov20:
*when reviewing the datasets in the experimental section, also present & introduce the input images considered throughout the experiments (fixed)

%---26Nov20:
*Table 1, 2, 4: 
    **what are the meanings for bold face & underscored methods? (fixed)
    **and sometimes there are underscores, sometimes there are not. Why? (fixed)
    **any reason that some of our methods have no results for NTU-RGBD dataset? (fixed)
*Fig. 1, 5, 7, 8, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20: could animate the motions in these figures as supported by the recent pdf versions (fixed)


%---24Nov20:
*Fig.6:
    **red arrows are used in (c), could also use in (b)? (fixed)
    **PIFU results are skewed, could rescale them properly? (fixed)
*Fig.7:for each of the comparison methods, provide in the figure the year and publication venue, e.g. CVPR'20(fixed)
*eq.(15): 
    **empirical values of lambda_j and lambda_r in implementation detail (fixed)
    **L_reg is mentioned, but not defined (fixed)
*all figures: Could share the figure files? Esp. Fig.7, 15, 16(fixed)
*Animation and Rendering: we should discuss on how the Animation and Rendering are implemented here
*empirical evaluation: 
    **the motion2video is missing???
    **I have re-organized many parts, please follow to check and fill in the missing information, including datasets, evaluation metrics, implementation details, among others


%---12Nov20:
*Fig.5 & Fig.6: as discussed
* for the 3D characters, could try to extract one or several from real images? e.g. what about the following ones from google search:
    **casual man standing:
        -- https://www.yayimages.com/713281/casual-male-in-standing-pose.html
        -- https://www.pixtastock.com/photo/36876017
    *yoga standing
     -- https://www.elpasobackclinic.com/yoga-standing-poses/
*rendering is not discussed in sec.4.2:e.g.
    *how the camera is placed, how far it is from the 3d character, with which height, and at which angle? Does the camera move? I assume there could be a typical strategy for photographers to follow, we may follow the same way in our setting (fixed)

%---8Nov20:
* empirical experiments: compare with [*] on the wake-up process, may pay special attention on novel views (which we should perform better). 

[*]: Photo wake-up: 3d character animation from a single photo, CVPR'19

%---1Nov20:
*"With our Lie algebraic representation, motion of 3D joints could be decomposed into three parts: skeleton anatomical information, motion trajectories, and bone lengths": Note this is the result of using only SO(3) and the product space; ideally one may consider SE(3) and the product space, where the three aforementioned items are addressed together. In other words, the Lie algebraic representation considered here is mathematically not a proper one
*Fig.4: update the captions of the sub-figures to the following a) plain, b) w/ Lie, c) GLMI-M, d) GLMI-R (fixed)

%---22Oct20:
* related work (fixed)
* complete empty sections
%---16Oct20:
*sec.4.1.6:teacher forcing, curriculum learning: provide proper references(fixed)
*sec.4.2: several issues need to be fixed
  ** references are needed in many places, e.g. when we discuss rigging and linear blend skinning (fixed)
  ** several places need detailed description, in e.g. Sec.4.2.1, what are the important improvements that result in better results of Fig.6 (Fixed)
  ** improve the language. rewrite the text in this section (Sec.4.2); do not use casual writing style, instead, write professionally (Fixed)
*sec.5.1 is empty?? need to complete

%---15Oct20:
*A number of texts need to be completed, including Sec. 4.2, 4.2.3, 5.1, 5.2 (Fixed)
*Eq.(11), De(.): in the function De(), what is the meaning of the dot? (fixed)
* when we introduce parameters, such as \lambda_{kl} and $\lambda_{align} etc. in Page 10, their values set in our empirical studies are to be recorded in text (Empirical Experiments), possibly in a dedicated paragraph or section. It is mentioned in Sec.4.1.6 that \lambda_{kl} value is progressively increased during training - describe this strategy in details (Fixed)
*does Eq.(13) has to do with Eq.(12)? and if so, what is its corresponding loss in Eq.(12)? (Fixed)


%---12Oct20:
many Figures in the long version are to be improved, esp. Fig.1 & 5, the two important figures. Others such as Fig. 6/7/9/12-16 could also be improved upon. (Fixed)


%---19Sep20:
* in generating motion videos, do we have several baseline methods to compare with? They could be extension of the previous action2motion baselines
* Fig 1 & 2: the first 1 or 2 figures are important. Ideally, we would like to
   ** show the best results (generated images) in Fig.1, (Fixed)
   ** provide a well-designed summary diagram of the proposed pipeline in Fig.2 (i.e. current Fig. 1) (Fixed)
* include the most recent results. Very few of the citations (esp. in literature review) are published at year 2020. Is it because of a lack of reference of the most recent efforts?(fixed)
* related work: technically, should we have a section reviewing related efforts in VAE and temporal VAE, and highlight our technical contributions here?(fixed)
* the presentation of the proposed pipeline needs to be changed (let's have a chat on this)(Fixed)

%---18Sep20:
* construct multiple distinct scenarios (both indoors and outdoors), and multiple 3D human shapes (e.g. man & woman, adult & child, in our work they are obtained from single input images) in Unity; for each scenario, multiple action types could be carried out to generate their videos
* Note for the same scene (including foreground character, lights, all background objects), the camera could be adjusted to fly around and have very different views of the 3D character
* the Action type of sit down requires human-object-interaction; easier ones could be walk/jog/run/jump type actions; show different action types

